Importance Sketching of Influence Dynamics in Billion-scale Networks

The blooming availability of traces for social, biological, and communication networks opens up unprecedented opportunities in analyzing diffusion processes in networks. However, the sheer sizes of the nowadays networks raise serious challenges in computational efficiency and scalability. In this paper, we propose a new hyper-graph sketching framework for inflence dynamics in networks. The central of our sketching framework, called SKIS, is an efficient importance sampling algorithm that returns only non-singular reverse cascades in the network. Comparing to previously developed sketches like RIS and SKIM, our sketch significantly enhances estimation quality while substantially reducing processing time and memory-footprint. Further, we present general strategies of using SKIS to enhance existing algorithms for influence estimation and influence maximization which are motivated by practical applications like viral marketing. Using SKIS, we design high-quality influence oracle for seed sets with average estimation error up to 10x times smaller than those using RIS and 6x times smaller than SKIM. In addition, our influence maximization using SKIS substantially improves the quality of solutions for greedy algorithms. It achieves up to 10x times speed-up and 4x memory reduction for the fastest RIS-based DSSA algorithm, while maintaining the same theoretical guarantees.

==> e1_sampler_freq_epi.txt <==
Bin	Frequency
1	315810
2	122675
3	111254
4	73486
5	55629
6	44943
7	37993
8	32462
9	27528
10	23941
11	20783
12	17662
13	15537
14	13349
15	11659
16	10024
17	8775
18	7650
19	6506
20	5632
21	4970
22	4363
23	3736
24	3110
25	2908
26	2460
27	2040
28	1802
29	1560
30	1326
More	8427


==> trivalency_sampler_freq_epi.txt <==
Bin	Frequency
1	874707
2	40801
3	11707
4	6161
5	4660
6	3870
7	3662
8	3598
9	3770
10	3835
11	3844
12	3838
13	3854
14	3487
15	3548
16	3219
17	3043
18	2718
19	2450
20	2113
21	1887
22	1618
23	1325
24	1112
25	972
26	863
27	647
28	588
29	438
30	345
More	1320
